X2Real: an eXtensive simulation benchmark for real-world generalist policies

Generalist robot manipulation policies have developed rapidly, yet their reliable evaluation remains challenging due to fundamental flaws in existing simulation benchmarks: prominent sim-to-real gaps, narrow task coverage, and unfair evaluation caused by ambiguous training-test pipelines. Prior works only partially resolve these issues and lack simultaneous faithfulness, diversity, and fairness, while static benchmark designs fail to sustain long-term policy development. We present X2Real, an evolvable simulation benchmark for faithfully evaluating the real-world performance of robotic manipulation policies based on Nvidia Isaac Lab-Arena. Following three core principles (faithfulness, diversity, and fairness), X2Real calibrates simulation visual and physical properties to align with real hardware, achieving a 0.84 linear correlation between simulated and real-robot evaluation results. It features a comprehensive taxonomy with 10 capability dimensions and 44 hierarchical long-horizon tasks, covering basic manipulation skills and advanced capacities such as visual grounding, language understanding, and bimanual control. We further adopt multi-axis domain randomization and strictly disjoint training-evaluation pipelines to mitigate benchmark exploitation and ensure credible evaluation. Powered by a custom physical domain-specific language, the Mana simulation ecosystem supports modular task design and iterative performance analysis, alongside a nearly 300-hour annotated simulation trajectory dataset. X2Real offers a faithful, diverse, and fair evolving evaluation infrastructure, effectively bridging the sim-to-real evaluation gap and supporting the advancement of generalist robotic manipulation policies.

==> sec/atomic_task_skill_composition/UPLOAD_README.txt <==
Upload instructions
===================

1. Upload the complete `atomic_task_skill_composition` directory into the
   Overleaf project's `sec/` directory. The resulting paths should be:

   sec/atomic_task_skill_composition/content.tex
   sec/atomic_task_skill_composition/figures/executable_task_dag.png
   sec/atomic_task_skill_composition/figures/dag_teleoperation_labeling.png
   sec/atomic_task_skill_composition/figures/dag_automatic_synthesis.png

2. In `sec/3_platform.tex`, keep the existing subsection heading:

   \subsection{Atomic Task \& Skill Composition}

3. Immediately below it, add:

   \input{sec/atomic_task_skill_composition/content}

The package does not redefine the subsection heading. Its three internal
headings use \subsubsection, so they will appear as Sections 3.4.1--3.4.3.

The main paper already loads graphicx and amsmath; no additional preamble
package is required. A cuRobo citation still needs to be inserted after the
corresponding BibTeX key is added to the project bibliography.

